Diffusion Anomaly in an Associating Lattice Gas Model

We investigate the relation between thermodynamic and dynamic properties of an associating lattice gas (ALG) model. The ALG combines a two dimensional lattice gas with particles interacting through a soft core potential and orientational degrees of freedom. From the competition between the directional attractive forces and the soft core potential results two liquid phases, double criticality and density anomaly. We study the mobility of the molecules in this model by calculating the diffusion constant at a constant temperature, $D$. We show that $D$ has a maximum at a density $\rho_{max}$ and a minimum at a density $\rho_{min}<\rho_{max}$. Between these densities the diffusivity differs from the one expected for normal liquids. We also show that in the pressure-temperature phase-diagram the line of extrema in diffusivity is close to the liquid-liquid critical point and it is inside the temperature of maximum density (TMD) line.

==> iop.txt <==
rticle submission - Temporary ID:     CM/RANL-6TMCYA/PAP
Dear Prof Barbosa

Thank you for submitting your Paper to Journal of Physics: Condensed Matter
through IOP Author Services.
Your files will be processed by the Electronic Submissions Team and
forwarded to Journal of Physics: Condensed Matter. This may take a few
days. We will contact you if there are any problems with your files.

When your files have been successfully processed, Journal of Physics:
Condensed Matter will send you a formal acknowledgment letter with a
permanent 6-digit article ID. You should use this in all future
correspondence.
Your article will appear on your personal author homepage as soon as the
acknowledgment letter is sent.

If you want to contact the Electronic Submissions Team before you are told
your permanent article ID, it is important that you reply to this e-mail so
that we can use the temporary ID in the subject line to trace your
submission.

Your article will appear on your personal author homepage as soon as the
acknowledgment letter is sent.

Yours sincerely

The Electronic Submissions Team


<p>
************************************************************************<p>

This email (and attachments) are confidential and intended for the addressee(s) only. If you are not the intended recipient please notify the sender, delete any copies and do not take action in reliance on it. Any views expressed are the author's and do not represent those of IOP, except where specifically stated. IOP takes reasonable precautions to protect against viruses but accepts no responsibility for loss or damage arising from virus infection. For the protection of IOP's systems and staff emails are scanned automatically.<p>

IOP Publishing Limited Registered in England under Registration No 467514. Registered Office: Dirac House, Temple Back, Bristol BS1 6BE England
Excluir | Responder | Encaminhar | Redirecionar | Ver Discussão | Endereços Bloqueados | Endereços Liberados | Código Fonte da Mensagem | Salvar como | Imprimir | Reportar como Spam | Reportar como Inocente


